Cache-Efficient Sweeping-Based Interval Joins for Extended Allen Relation Predicates (Extended Version)

We develop a family of efficient plane-sweeping interval join algorithms that can evaluate a wide range of interval predicates such as Allen's relationships and parameterized relationships. Our technique is based on a framework, components of which can be flexibly combined in different manners to support the required interval relation. In temporal databases, our algorithms can exploit a well-known and flexible access method, the Timeline Index, thus expanding the set of operations it supports even further. Additionally, employing a compact data structure, the gapless hash map, we utilize the CPU cache efficiently. In an experimental evaluation, we show that our approach is several times faster and scales better than state-of-the-art techniques, while being much better suited for real-time event processing.

==> data/counters-rw-before-join.txt <==
dataset    sort          index         danila        lm            z             lm-sel        lm-avg        lm-max        my-sel        my-avg        my-max        lm-comp       my-comp       
flight     0.00641381    0.0106017     0.0351629     0.27789       4.93319e+07   0.999794      883.807       1275          1             916.507       1288          3.02129e+08   0             
inc        0.00565139    0.0100595     0.369979      2.95368       6.32582e+08   0.999997      7214.35       12721         1             7013.48       12755         3.45638e+09   0             
web        0.106829      0.188846      59.6664       500.823       1.06369e+11   0.999996      88425.9       186501        1             90696.8       186506        5.90436e+11   0             
feed       0.253743      0.467393      406.522       3712.02       7.13795e+11   1             198909        295540        1             208260        295783        4.30189e+12   0             
wi         0.0569671     0.100732      4.97602       180.32        8.62361e+09   0.999932      86646.3       184088        1             89124.6       186506        1.87463e+11   0             
fi         0.124716      0.227717      10.1999       1438.06       1.76821e+10   0.99996       194750        294250        1             208760        295783        1.43799e+12   0             


==> data/counters-rw-left-overlap.txt <==
dataset    sort          index         danila        lm            lm-sel        lm-avg        lm-max        my-sel        my-avg        my-max        lm-comp       my-comp       
flight     0.00634506    0.0102359     0.106406      0.313048      0.579562      853.085       1267          0.588738      855.215       1169          2.95938e+08   4.90016e+07   
inc        0.00547996    0.0098387     0.645772      4.1407        0.224688      10630.4       33151         0.377903      8499.73       22142         5.35088e+09   5.30741e+08   
web        0.107252      0.188956      165.422       746.326       0.131782      140291        291979        0.132907      139381        291793        1.0225e+12    1.69324e+11   
basf       0.562668      0.874166      3998.93       15922         0.403818      617490        1.10405e+06   0.410017      615324        1.10392e+06   1.95653e+13   3.2197e+12    
feed       0.23973       0.448085      584.95        2640.81       0.0589903     182299        229065        0.0637229     181010        217550        4.07116e+12   6.36267e+11   
wi         0.0560457     0.0992801     14.6004       348.208       0.141318      135682        293108        0.14143       135151        277445        3.71119e+11   1.46355e+10   
fi         0.122418      0.228543      13.8447       1322.21       0.114334      173755        209093        0.114401      181037        217550        1.33896e+12   1.40205e+10   


==> data/counters-rw-reverse-during.txt <==
dataset    sort          index         danila        lm            lm-sel        lm-avg        lm-max        my-sel        my-avg        my-max        lm-comp       my-comp       
flight     0.00566128    0.00938981    0.0939763     0.268538      0.400635      853.085       1267          0.406978      855.215       1169          2.95938e+08   4.90016e+07   
inc        0.00565776    0.0100901     0.656048      4.12441       0.290953      10630.4       33151         0.489355      8499.73       22142         5.35088e+09   5.30741e+08   
web        0.107058      0.188624      219.169       780.595       0.609732      140291        291979        0.614936      139381        291793        1.0225e+12    1.69324e+11   
basf       0.562022      0.874781      4496.12       16263.4       0.580558      617490        1.10405e+06   0.58947       615324        1.10392e+06   1.95653e+13   3.2197e+12    
feed       0.239623      0.447295      1001.82       3026.81       0.843557      182299        229065        0.911233      181010        217550        4.07116e+12   6.36267e+11   
wi         0.055884      0.0994531     22.8746       379.324       0.857876      135682        293108        0.858554      135151        277445        3.71119e+11   1.46355e+10   
fi         0.122723      0.228669      22.375        1421.51       0.885068      173755        209093        0.885588      181037        217550        1.33896e+12   1.40205e+10   


==> data/counters-rw-start-preceding.txt <==
dataset    sort          index         danila        lm            lm-sel        lm-avg        lm-max        my-sel        my-avg        my-max        lm-comp       my-comp       
flight     0.00655299    0.0109782     0.0306054     0.231092      0.984415      853.085       1267          1             855.215       1169          2.95938e+08   0             
inc        0.00616739    0.0110468     0.280931      3.78181       0.594564      10630.4       33151         1             8499.73       22142         5.35088e+09   0             
web        0.107162      0.189087      85.5711       793.358       0.991536      140291        291979        1             139381        291793        1.0225e+12    0             
basf       0.561325      0.875545      1648.73       14430.7       0.984882      617490        1.10405e+06   1             615324        1.10392e+06   1.95653e+13   0             
feed       0.239859      0.446583      322.082       2972.57       0.925732      182299        229065        1             181010        217550        4.07116e+12   0             
wi         0.0560159     0.0990359     7.52701       370.297       0.999209      135682        293108        1             135151        277445        3.71119e+11   0             
fi         0.122569      0.228095      7.30029       1425          0.999412      173755        209093        1             181037        217550        1.33896e+12   0             


==> data/ebi-rw-before-join.txt <==
dataset    

==> data/ebi-rw-left-overlap.txt <==
dataset    sort          index         danila        lm            
flight     0.0065625     0.0110887     0.144562      0.251459      
inc        0.00635199    0.0120735     1.20388       2.41368       
web        0.109449      0.194284      241.663       440.507       
basf       0.562713      0.87966       6004.39       9743.11       
feed       0.239704      0.448237      654.759       1424.61       
wi         0.0562919     0.0994049     23.1884       146.244       
fi         0.128241      0.238316      20.9404       507.753       


==> data/ebi-rw-reverse-during.txt <==
dataset    sort          index         danila        lm            
flight     0.00632158    0.0104636     0.137069      0.193608      
inc        0.00549077    0.00993303    0.933417      2.26301       
web        0.107119      0.18963       246.196       434.627       
basf       0.561998      0.879288      6516.27       10026.1       
feed       0.25109       0.460923      1060.2        1726.82       
wi         0.0559321     0.0988922     29.3866       152.136       
fi         0.122477      0.228574      25.767        511.658       


==> data/ebi-rw-start-preceding.txt <==
dataset    sort          index         danila        lm            
flight     0.00564969    0.00941068    0.0235395     0.124411      
inc        0.00607133    0.0109344     0.280471      1.89713       
web        0.107136      0.189344      91.4866       415.54        
basf       0.562559      0.877491      1733.4        7977.71       
feed       0.239516      0.448442      343.045       1631.05       
wi         0.0560375     0.0996554     7.92438       142.021       
fi         0.122587      0.22951       7.66933       509.726       


==> data/exp-before-join-w1e2.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000217049   0.000152299   9.0865e-05    4.9596e-05    
3.16e3     0.000763499   0.000593456   0.000297543   0.000155282   
1.00e4     0.00274565    0.00094477    0.000457795   0.000200994   
3.16e4     0.00352004    0.00345239    0.00192151    0.000853994   
1.00e5     0.0115993     0.0124445     0.00642454    0.0053906     
3.16e5     0.037891      0.0426141     0.0203213     0.0296759     
1.00e6     0.13083       0.154689      0.0771204     0.204991      


==> data/exp-before-join-w1e4.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000219587   0.000325251   0.00019634    0.000192071   
3.16e3     0.000424847   0.000681269   0.000397606   0.000497198   
1.00e4     0.00265955    0.00179883    0.000940456   0.00210295    
3.16e4     0.0035067     0.00588736    0.00464567    0.0177332     
1.00e5     0.0116592     0.0196649     0.029289      0.157386      
3.16e5     0.0379517     0.0636204     0.236611      1.45453       
1.00e6     0.130217      0.218886      2.24835       14.5884       


==> data/exp-before-join-w1e6.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000222653   0.000454883   0.000365268   0.00163713    
3.16e3     0.000794077   0.000973983   0.00123258    0.00892594    
1.00e4     0.00165825    0.00350014    0.00999742    0.0626738     
3.16e4     0.00351398    0.00752617    0.0747375     0.617577      
1.00e5     0.0121424     0.0247375     0.698878      5.65794       
3.16e5     0.0377791     0.0746098     6.40725       56.1253       
1.00e6     0.128602      0.25227       62.3596       564.363       


==> data/exp-left-overlap-w1e2.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000242806   0.000170387   9.5854e-05    5.1974e-05    
3.16e3     0.000744913   0.000564256   0.000239324   0.000153885   
1.00e4     0.00264889    0.00227138    0.000974904   0.000632789   
3.16e4     0.00624603    0.0029586     0.00145884    0.0012293     
1.00e5     0.01089       0.0110421     0.00579631    0.00696909    
3.16e5     0.0376048     0.042231      0.0254562     0.0387479     
1.00e6     0.130879      0.214682      0.152531      0.273282      


==> data/exp-left-overlap-w1e4.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000218893   0.000315967   0.000187481   0.000228546   
3.16e3     0.000737225   0.00115709    0.000832621   0.00109696    
1.00e4     0.00265157    0.0024795     0.0017671     0.00285844    
3.16e4     0.0031091     0.00515621    0.0122114     0.021564      
1.00e5     0.0109597     0.0179538     0.110427      0.206976      
3.16e5     0.0379717     0.0636862     1.06582       2.04583       
1.00e6     0.130375      0.236084      10.0612       20.2545       


==> data/exp-left-overlap-w1e6.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000221213   0.000454166   0.0022377     0.00383447    
3.16e3     0.000292973   0.00137073    0.00957198    0.0152458     
1.00e4     0.00261316    0.00518989    0.0781347     0.149423      
3.16e4     0.00464103    0.00658447    0.685741      1.34298       
1.00e5     0.0120561     0.0241025     6.88403       13.5105       
3.16e5     0.042728      0.0791636     68.1804       134.976       
1.00e6     0.128799      0.320672      654.289       1369.88       


==> data/exp-reverse-during-w1e2.txt <==
dataset    sort          index         danila        lm            ie-index      ie            tree          
1.00e3     0.000227387   0.000133635   8.4882e-05    7.162e-05     0.00506384    0.00592216    0.000159522   
3.16e3     0.000613125   0.000363427   0.00017401    0.00014742    0.00262325    0.0346687     0.00018756    
1.00e4     0.00169133    0.00141413    0.000610225   0.000502676   0.00764584    0.441333      0.000645131   
3.16e4     0.00396145    0.00310488    0.00153826    0.00147661    0.0186015     4.37332       0.00299583    
1.00e5     0.0121333     0.0117425     0.0060991     0.00821084    0.350539      44.9641       0.0134808     
3.16e5     0.0375002     0.040016      0.0248602     0.0403775     0.189682      456.234       0.0580955     
1.00e6     0.133181      0.147405      0.148944      0.276522      0.782753      4907.25       0.331561      


==> data/exp-reverse-during-w1e4.txt <==
dataset    sort          index         danila        lm            ie-index      ie            tree          
1.00e3     0.000254116   0.000209557   0.000127616   0.000165818   0.000755793   0.00410383    0.000283327   
3.16e3     0.000425729   0.000654906   0.000450776   0.000678897   0.00202466    0.0328355     0.000626203   
1.00e4     0.00178092    0.00272583    0.00312197    0.00360801    0.00399306    0.38601       0.00281059    
3.16e4     0.00481066    0.00547381    0.0137541     0.023225      0.01686       4.49773       0.0176914     
1.00e5     0.0123169     0.019725      0.124174      0.20354       0.0493723     45.9842       0.129988      
3.16e5     0.0423941     0.0687627     1.07593       2.04928       0.317456      463.939       1.63074       
1.00e6     0.130032      0.214301      10.0761       20.1766       0.771903      5008.38       29.8473       


==> data/exp-reverse-during-w1e6.txt <==
dataset    sort          index         danila        lm            ie-index      ie            tree          
1.00e3     0.000177479   0.000354397   0.00164285    0.00242213    0.000754296   0.0139356     0.00110739    
3.16e3     0.000648928   0.00101435    0.0109458     0.014821      0.00142848    0.117274      0.0126302     
1.00e4     0.00209691    0.00250103    0.079937      0.154891      0.00577604    1.23364       0.178069      
3.16e4     0.00347398    0.0070647     0.714843      1.368         0.0158967     12.9141       3.35844       
1.00e5     0.0107623     0.0206559     7.05054       13.6708       0.0518946     129.276       37.4232       
3.16e5     0.0422155     0.080897      69.9063       136.747       0.211986      1310.05       422.672       
1.00e6     0.144304      0.275347      667.51        1392.22       0.901195      14155.9       8241.52       


==> data/exp-start-preceding-w1e2.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000239843   0.000166488   9.9432e-05    4.71e-05      
3.16e3     0.000772528   0.000566898   0.000241985   0.000141985   
1.00e4     0.00266097    0.00227242    0.00096058    0.000549133   
3.16e4     0.00361021    0.00300469    0.00133259    0.00101092    
1.00e5     0.010883      0.0112058     0.00453409    0.00527645    
3.16e5     0.0378384     0.0422563     0.0152383     0.0278274     
1.00e6     0.131412      0.155641      0.0555565     0.184998      


==> data/exp-start-preceding-w1e4.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000237808   0.000329549   0.000163605   0.000205439   
3.16e3     0.0007619     0.00119639    0.000548202   0.000800587   
1.00e4     0.000994416   0.00271448    0.00178703    0.00206398    
3.16e4     0.00471954    0.00512952    0.00285909    0.0136949     
1.00e5     0.0110031     0.0179054     0.0192409     0.130169      
3.16e5     0.0378864     0.0636265     0.166741      1.26342       
1.00e6     0.130491      0.221124      1.58909       12.3823       


==> data/exp-start-preceding-w1e6.txt <==
dataset    sort          index         danila        lm            
1.00e3     0.000218078   0.000446842   0.000458058   0.00165205    
3.16e3     0.000282948   0.000590941   0.0032654     0.0147909     
1.00e4     0.00188117    0.00366352    0.0119307     0.0915658     
3.16e4     0.00314369    0.00652702    0.105913      0.816235      
1.00e5     0.0107805     0.0215672     1.13505       8.1639        
3.16e5     0.0376104     0.0746651     11.3812       81.3888       
1.00e6     0.128738      0.253862      113.245       815.17        


==> data/hash-sort-merge-interval-join-data-fs.txt <==
dataset         JoinByS    bgFS
inc-inc         1.22       1.21   
inc-web         11.0       11.1
web-inc         15.2       16.2
web-web          192        193
inc-big         14.4       14.4	
big-inc         31.3       33.2


==> data/hash-sort-merge-interval-join-data-p-benchmark-lists.txt <==
size	u	u-PAPI-TOT-CYC	u-PAPI-RES-STL	u-PAPI-TOT-INS	u-PAPI-LD-INS 	u-PAPI-L1-DCM 	u-PAPI-L1-LDM 	u-PAPI-L2-DCA 	u-PAPI-L2-DCR 	u-PAPI-L2-DCW 	u-PAPI-L2-LDM 	u-PAPI-L2-TCA 	u-PAPI-L2-TCM 	u-PAPI-L3-DCR 	u-PAPI-L3-LDM 	u-PAPI-L3-TCA 	u-PAPI-L3-TCM 	u-PAPI-TLB-DM 	t	t-PAPI-TOT-CYC	t-PAPI-RES-STL	t-PAPI-TOT-INS	t-PAPI-LD-INS 	t-PAPI-L1-DCM 	t-PAPI-L1-LDM 	t-PAPI-L2-DCA 	t-PAPI-L2-DCR 	t-PAPI-L2-DCW 	t-PAPI-L2-LDM 	t-PAPI-L2-TCA 	t-PAPI-L2-TCM 	t-PAPI-L3-DCR 	t-PAPI-L3-LDM 	t-PAPI-L3-TCA 	t-PAPI-L3-TCM 	t-PAPI-TLB-DM 	l	l-PAPI-TOT-CYC	l-PAPI-RES-STL	l-PAPI-TOT-INS	l-PAPI-LD-INS 	l-PAPI-L1-DCM 	l-PAPI-L1-LDM 	l-PAPI-L2-DCA 	l-PAPI-L2-DCR 	l-PAPI-L2-DCW 	l-PAPI-L2-LDM 	l-PAPI-L2-TCA 	l-PAPI-L2-TCM 	l-PAPI-L3-DCR 	l-PAPI-L3-LDM 	l-PAPI-L3-TCA 	l-PAPI-L3-TCM 	l-PAPI-TLB-DM 	
1	0.67	2.3335	0.0000	12.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	2.80	10.0264	0.0000	28.0000	9.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.65	2.3335	0.0000	12.0000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
2	0.42	1.5043	0.0000	8.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.58	12.9191	0.0000	22.5000	7.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.42	1.5001	0.0000	8.0000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
3	0.37	1.3428	0.0000	6.6667	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.39	12.2221	0.0000	19.6667	6.6667	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.38	1.3448	0.0000	6.6667	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
4	0.45	1.7794	0.0441	6.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.15	11.2822	0.0000	20.0000	6.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.45	1.3934	0.1056	6.0000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
5	0.49	1.8634	0.0152	5.6000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.02	10.8009	0.0000	18.8000	7.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.52	1.7752	0.0432	5.6000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
6	0.42	1.4397	0.0961	5.3333	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.60	12.8243	0.0000	19.1667	7.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.48	1.6054	0.1162	5.3333	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
7	0.39	1.3979	0.0662	5.1429	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.23	11.5740	0.0000	18.4286	6.8571	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.45	1.4703	0.2737	5.1429	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
8	0.36	1.2259	0.0998	5.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.46	12.4105	0.0000	18.6250	7.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.43	1.5293	0.4511	5.0000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
9	0.35	1.2822	0.0658	4.8889	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.41	12.2190	0.0000	19.0000	6.8889	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.44	1.5611	0.5455	4.8889	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
10	0.38	1.3563	0.0522	4.8000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.67	13.1744	0.0000	18.8000	7.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.47	1.6095	0.7075	4.8000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
20	0.34	1.2388	0.1212	4.4000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.56	12.7529	0.0000	18.8000	7.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.59	2.1324	1.3071	4.4000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
30	0.33	1.1794	0.3346	4.2667	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.54	12.7012	0.0000	18.7333	7.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.72	2.5949	1.7945	4.2667	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
40	0.58	2.0862	0.1269	4.2000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.74	13.3919	0.0000	18.8500	7.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.28	4.5944	3.0875	4.2000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
50	0.34	1.2099	0.4266	4.1600	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.65	13.1025	0.0000	18.9400	7.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.23	4.4359	3.0806	4.1600	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
60	0.34	1.2872	0.4293	4.1333	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.54	12.7020	0.0001	18.8000	7.1833	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.22	4.3583	3.1142	4.1333	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
70	0.43	1.5552	0.3812	4.1143	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.59	12.8756	0.0001	18.8000	7.1571	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.20	4.3178	3.1364	4.1143	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
80	0.46	1.6434	0.4358	4.1000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.80	13.4950	0.0001	18.9875	7.1750	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.20	4.2984	3.1687	4.1000	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
90	0.44	1.5786	0.3883	4.0889	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.64	13.0700	0.0002	18.9778	7.1778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.19	4.2641	3.1669	4.0889	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
100	0.46	1.6314	0.3893	4.0800	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.62	12.9584	0.0003	18.9200	7.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.18	4.2407	3.1824	4.0800	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
200	0.40	1.4267	0.4793	4.0400	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.70	13.2926	0.0009	19.0150	7.2100	0.0001	0.0001	0.0001	0.0001	0.0000	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.15	4.1201	3.2180	4.0400	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
300	0.39	1.3933	0.5094	4.0267	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.70	13.2834	0.0046	19.0800	7.2233	0.0478	0.0415	0.0415	0.0415	0.0000	0.0000	0.0403	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.14	4.0811	3.2261	4.0267	2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
400	0.37	1.3385	0.4934	4.0200	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.85	13.8308	0.4731	19.1025	7.2275	0.2361	0.2246	0.2243	0.2243	0.0000	0.0000	0.2155	0.0000	0.0000	0.0000	0.0000	0.0000	0.0069	1.13	4.0607	3.2362	4.0200	2.0000	0.0001	0.0001	0.0001	0.0001	0.0000	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
500	0.37	1.3368	0.5093	4.0160	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	4.74	17.0969	10.8220	19.1600	7.2220	0.8109	0.7560	0.7555	0.7554	0.0000	0.0000	0.7568	0.0000	0.0000	0.0000	0.0000	0.0000	0.0053	1.13	4.0584	3.2459	4.0160	2.0000	0.0007	0.0005	0.0005	0.0005	0.0000	0.0000	0.0003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
600	0.37	1.3340	0.5196	4.0133	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	5.28	18.8702	11.6312	19.1233	7.2316	1.1010	0.9728	0.9716	0.9716	0.0000	0.0000	0.9727	0.0000	0.0000	0.0000	0.0000	0.0000	0.0084	5.58	20.0382	19.2372	4.0133	2.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0010	
700	0.37	1.3260	0.5196	4.0114	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	5.65	20.2250	11.6519	19.1629	7.2314	1.2826	1.1173	1.1151	1.1151	0.0000	0.0000	1.1122	0.0000	0.0000	0.0000	0.0000	0.0000	0.0074	5.59	20.0351	19.2389	4.0114	2.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
800	0.37	1.3196	0.5220	4.0100	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	5.78	20.6373	12.2661	19.1325	7.2325	1.4022	1.2081	1.2028	1.2028	0.0000	0.0000	1.2017	0.0000	0.0000	0.0000	0.0000	0.0000	0.0097	5.59	20.0306	19.2405	4.0100	2.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
900	0.37	1.3127	0.5199	4.0089	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	5.93	21.3599	10.5068	19.1422	7.2400	1.4689	1.2302	1.2266	1.2266	0.0000	0.0000	1.2284	0.0000	0.0000	0.0000	0.0000	0.0000	0.0406	5.59	20.0288	19.2417	4.0089	2.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
1000	0.37	1.3120	0.5235	4.0080	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	6.07	21.2383	11.0720	19.1450	7.2390	1.4739	1.2308	1.2281	1.2281	0.0000	0.0000	1.2296	0.0000	0.0000	0.0000	0.0000	0.0000	0.0186	5.59	20.0251	19.2426	4.0080	2.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000	1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	
2000	0.40	1.4687	0.7019	4.0040	1.0000	0.5006	0.5777	0.4978	0.4978	0.0000	0.0000	0.4978	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	7.17	25.6455	5.0228	19.1665	7.2435	1.7192	1.4058	1.3926	1.3925	0.0000	0.0006	1.3892	0.0008	0.0008	0.0000	0.0009	0.0000	0.0605	5.58	20.0086	19.2409	4.0040	2.0000	1.0015	0.9995	0.9995	0.9995	0.0000	0.0001	0.9995	0.0001	0.0001	0.0000	0.0001	0.0000	0.0000	
3000	0.40	1.4266	0.6654	4.0027	1.0000	0.5003	0.5630	0.4974	0.4974	0.0000	0.0000	0.4974	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	9.35	33.5222	9.1264	19.1480	7.2477	1.7840	1.4447	1.4316	1.4316	0.0000	0.1994	1.4316	0.2441	0.2449	0.0000	0.2443	0.0000	0.0749	5.59	20.0265	19.2649	4.0027	2.0000	1.0010	0.9990	0.9990	0.9990	0.0000	0.0009	0.9990	0.0009	0.0009	0.0000	0.0009	0.0000	0.0000	
4000	0.40	1.4340	0.6757	4.0020	1.0000	0.5003	0.5595	0.4977	0.4977	0.0000	0.0000	0.4977	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	13.86	49.0861	17.0396	19.1565	7.2488	1.8316	1.4590	1.4590	1.4590	0.0000	0.6653	1.4588	0.7667	0.7668	0.0000	0.7669	0.0000	0.1186	11.63	40.5322	39.7726	4.0020	2.0000	1.0020	1.0000	1.0000	1.0000	0.0000	0.6439	1.0000	0.6439	0.6441	0.0000	0.6441	0.0000	0.0000	
5000	0.41	1.4745	0.7175	4.0016	1.0000	0.5002	0.5849	0.4970	0.4970	0.0000	0.0000	0.4969	0.0001	0.0001	0.0000	0.0001	0.0000	0.0000	16.17	57.5042	23.8721	19.1434	7.2552	1.8524	1.4628	1.4628	1.4628	0.0000	0.9338	1.4629	1.1011	1.1073	0.0000	1.1073	0.0000	0.1153	14.50	50.2776	49.5187	4.0016	2.0000	1.0020	0.9996	0.9996	0.9996	0.0000	0.9050	0.9996	0.9054	0.9054	0.0000	0.9054	0.0000	0.0000	
6000	0.59	2.1091	1.3543	4.0013	1.0000	0.5003	0.5359	0.3398	0.3398	0.0000	0.0899	0.3391	0.1995	0.2491	0.0000	0.1993	0.0000	0.0000	17.90	63.0152	28.0245	19.1532	7.2532	1.8563	1.4779	1.4779	1.4779	0.0000	1.1146	1.4780	1.3409	1.3394	0.0000	1.3394	0.0000	0.1301	15.01	52.0495	51.2915	4.0013	2.0000	1.0004	0.9997	0.9997	0.9997	0.0000	0.9257	0.9997	0.9260	0.9259	0.0000	0.9259	0.0000	0.0000	
7000	0.50	1.6870	0.9323	4.0011	1.0000	0.5001	0.5549	0.4393	0.4393	0.0000	0.0344	0.4394	0.0775	0.0925	0.0000	0.0773	0.0000	0.0000	18.55	65.6545	28.9492	19.1620	7.2532	1.8686	1.4846	1.4846	1.4846	0.0000	1.1849	1.4847	1.4394	1.4392	0.0000	1.4393	0.0000	0.1323	15.94	55.2747	54.5175	4.0012	2.0000	1.0019	1.0000	1.0000	1.0000	0.0000	0.9986	1.0000	0.9996	0.9996	0.0000	0.9996	0.0000	0.0000	
8000	0.51	1.8100	1.0558	4.0010	1.0000	0.5001	0.5361	0.4144	0.4144	0.0000	0.0630	0.4143	0.1222	0.1467	0.0000	0.1222	0.0000	0.0000	19.06	66.7421	31.1737	19.1463	7.2552	1.8664	1.4860	1.4860	1.4860	0.0000	1.2275	1.4853	1.5069	1.5060	0.0000	1.5060	0.0000	0.1361	16.11	55.8775	55.1207	4.0010	2.0000	1.0015	1.0000	1.0000	1.0000	0.0000	0.9991	1.0000	1.0000	1.0000	0.0000	1.0000	0.0000	0.0000	
9000	0.69	2.3560	1.6036	4.0009	1.0000	0.5000	0.6037	0.3111	0.3111	0.0000	0.1157	0.3133	0.2400	0.2987	0.0000	0.2436	0.0000	0.0000	19.46	68.2010	32.6323	19.1529	7.2547	1.8677	1.4892	1.4893	1.4892	0.0000	1.2715	1.4897	1.5533	1.5525	0.0000	1.5526	0.0000	0.1380	16.24	56.3379	55.5815	4.0009	2.0000	1.0004	1.0000	1.0000	1.0000	0.0000	0.9998	1.0000	1.0001	1.0001	0.0000	1.0001	0.0000	0.0000	
10000	0.72	2.5316	1.7790	4.0008	1.0000	0.5001	0.6359	0.3063	0.3063	0.0000	0.1361	0.3063	0.2700	0.3284	0.0000	0.2700	0.0000	0.0000	19.74	69.0944	33.2658	19.1557	7.2535	1.8799	1.4904	1.4904	1.4904	0.0000	1.2954	1.4902	1.5817	1.5984	0.0000	1.5985	0.0000	0.1410	16.36	58.5623	57.7993	4.0008	2.0000	1.0004	0.9999	0.9999	0.9999	0.0000	0.9997	0.9999	1.0001	1.0001	0.0000	1.0001	0.0000	0.0000	
20000	0.81	2.9028	2.1513	4.0004	1.0000	0.5000	0.6888	0.2410	0.2410	0.0000	0.1784	0.2411	0.3605	0.4369	0.0000	0.3605	0.0000	0.0000	20.92	73.0836	36.5424	19.1636	7.2526	1.9067	1.5053	1.5054	1.5053	0.0000	1.4083	1.5054	1.7694	1.7701	0.0000	1.7702	0.0000	0.1440	16.81	60.2837	59.5255	4.0004	2.0000	1.0003	1.0000	1.0000	1.0000	0.0000	1.0000	1.0000	1.0002	1.0002	0.0000	1.0002	0.0000	0.0000	
30000	0.81	2.9029	2.1517	4.0003	1.0000	0.5000	0.6890	0.2408	0.2408	0.0000	0.1780	0.2407	0.3602	0.4368	0.0000	0.3602	0.0000	0.0000	21.99	74.4571	38.3261	19.1559	7.2557	1.9103	1.5091	1.5091	1.5091	0.0000	1.4459	1.5092	1.8217	1.8215	0.0000	1.8216	0.0000	0.1408	16.98	60.8486	60.0909	4.0003	2.0000	1.0004	1.0000	1.0000	1.0000	0.0000	0.9999	1.0000	1.0003	1.0003	0.0000	1.0003	0.0000	0.0000	
40000	0.81	2.9031	2.1520	4.0002	1.0000	0.5000	0.6891	0.2408	0.2408	0.0000	0.1779	0.2408	0.3600	0.4367	0.0000	0.3600	0.0000	0.0000	21.46	74.8457	38.6908	19.1596	7.2537	1.9222	1.5114	1.5114	1.5114	0.0000	1.4623	1.5115	1.8512	1.8497	0.0000	1.8498	0.0000	0.1376	17.05	61.1095	60.3520	4.0002	2.0000	1.0002	1.0000	1.0000	1.0000	0.0000	1.0000	1.0000	1.0002	1.0002	0.0000	1.0002	0.0000	0.0000	
50000	0.81	2.9025	2.1514	4.0002	1.0000	0.5000	0.6890	0.2406	0.2406	0.0000	0.1777	0.2407	0.3598	0.4365	0.0000	0.3597	0.0000	0.0000	21.60	75.5366	38.9941	19.1609	7.2539	1.9195	1.5137	1.5138	1.5137	0.0000	1.4721	1.5138	1.8608	1.8542	0.0000	1.8543	0.0000	0.1445	17.10	61.2844	60.5269	4.0002	2.0000	1.0004	1.0000	1.0000	1.0000	0.0000	1.0000	1.0000	1.0004	1.0004	0.0000	1.0004	0.0000	0.0000	
60000	0.81	2.9042	2.1536	4.0001	1.0000	0.5000	0.6893	0.2408	0.2408	0.0000	0.1777	0.2409	0.3597	0.4364	0.0000	0.3597	0.0000	0.0000	22.93	78.0408	41.5004	19.1599	7.2543	2.0289	1.6179	1.6179	1.6179	0.0000	1.4970	1.6179	1.8953	1.8955	0.0000	1.8956	0.0000	0.2760	17.15	61.4046	60.6437	4.0001	2.0000	1.0005	1.0003	1.0003	1.0003	0.0000	1.0002	1.0003	1.0004	1.0004	0.0000	1.0004	0.0000	0.0002	
70000	0.81	2.9032	2.1524	4.0001	1.0000	0.5000	0.6890	0.2407	0.2407	0.0000	0.1775	0.2407	0.3595	0.4364	0.0000	0.3595	0.0000	0.0000	22.93	80.0797	43.6300	19.1654	7.2528	2.1107	1.7041	1.7041	1.7041	0.0000	1.5033	1.7042	1.9007	1.8986	0.0000	1.8987	0.0000	0.4043	17.43	62.4699	61.7107	4.0001	2.0000	1.0483	1.0479	1.0479	1.0479	0.0000	1.0036	1.0479	1.0040	1.0039	0.0000	1.0039	0.0000	0.0677	
80000	0.81	2.9041	2.1537	4.0001	1.0000	0.5000	0.6891	0.2408	0.2408	0.0000	0.1776	0.2408	0.3595	0.4363	0.0000	0.3594	0.0000	0.0000	23.33	81.5047	45.3614	19.1645	7.2523	2.1621	1.7607	1.7608	1.7607	0.0000	1.5073	1.7610	1.8980	1.8977	0.0000	1.8978	0.0000	0.5054	17.87	63.9696	63.2096	4.0001	2.0000	1.1140	1.1134	1.1134	1.1134	0.0000	1.0053	1.1134	1.0059	1.0058	0.0000	1.0059	0.0000	0.1845	
90000	0.81	2.9038	2.1531	4.0001	1.0000	0.5000	0.6888	0.2409	0.2409	0.0000	0.1776	0.2408	0.3593	0.4363	0.0000	0.3593	0.0000	0.0000	23.57	82.3072	46.2224	19.1645	7.2524	2.2196	1.8072	1.8073	1.8072	0.0000	1.5100	1.8075	1.9123	1.9124	0.0000	1.9125	0.0000	0.5701	18.12	65.0151	64.2591	4.0001	2.0000	1.1496	1.1488	1.1488	1.1488	0.0000	1.0052	1.1488	1.0059	1.0059	0.0000	1.0059	0.0000	0.2774	
100000	0.81	2.9037	2.1530	4.0001	1.0000	0.5000	0.6886	0.2407	0.2407	0.0000	0.1774	0.2407	0.3593	0.4363	0.0000	0.3593	0.0000	0.0000	23.76	85.2190	49.1480	19.1627	7.2533	2.2587	1.8473	1.8474	1.8473	0.0000	1.5122	1.8476	1.9135	1.9126	0.0000	1.9126	0.0000	0.6344	18.36	65.7797	65.0197	4.0001	2.0000	1.1774	1.1764	1.1764	1.1764	0.0000	1.0048	1.1764	1.0057	1.0057	0.0000	1.0057	0.0000	0.3494	
200000	0.81	2.9098	2.1594	4.0000	1.0000	0.5002	0.6865	0.2418	0.2418	0.0000	0.1772	0.2418	0.3578	0.4351	0.0000	0.3578	0.0000	0.0013	32.35	112.0684	69.5759	19.1627	7.2530	2.4946	2.0888	2.0889	2.0888	0.0000	1.5627	2.0887	1.9636	1.9615	0.0575	1.9615	0.0599	0.9222	20.65	73.5045	72.7463	4.0001	2.0000	1.3969	1.3960	1.3960	1.3960	0.0000	1.0088	1.3959	1.0096	1.0096	0.0119	1.0096	0.0119	0.6759	
300000	0.82	2.9268	2.1762	4.0000	1.0000	0.5008	0.6822	0.2448	0.2448	0.0000	0.1784	0.2446	0.3560	0.4338	0.0000	0.3559	0.0000	0.0061	50.50	172.1929	129.6224	19.1623	7.2540	2.6450	2.2082	2.2084	2.2082	0.0000	1.6407	2.2087	2.0732	2.0677	0.3816	2.0679	0.4534	1.0095	32.42	121.5146	120.7285	4.0001	2.0001	1.5397	1.5388	1.5388	1.5388	0.0000	1.0211	1.5388	1.0220	1.0219	0.1576	1.0219	0.1576	0.7838	
400000	0.86	3.0972	2.3456	4.0000	1.0000	0.5010	0.6752	0.2550	0.2550	0.0000	0.1806	0.2551	0.3496	0.4252	0.0040	0.3497	0.0043	0.0078	74.81	252.6604	213.4185	19.1645	7.2530	2.7327	2.2752	2.2754	2.2751	0.0000	1.7298	2.2755	2.1854	2.1839	0.7751	2.1842	1.0107	1.0343	56.90	190.8950	190.1089	4.0001	2.0001	1.6308	1.6299	1.6299	1.6299	0.0000	1.0463	1.6299	1.0472	1.0472	0.4730	1.0472	0.4730	0.8383	
500000	0.96	3.3020	2.5494	4.0000	1.0000	0.5009	0.6405	0.2616	0.2616	0.0000	0.1709	0.2615	0.3297	0.4072	0.0120	0.3296	0.0132	0.0068	87.79	300.1396	262.9037	19.1634	7.2533	2.7790	2.3197	2.3200	2.3197	0.0000	1.8179	2.3209	2.2804	2.2823	1.0121	2.2824	1.3906	1.0617	79.69	261.3375	260.5374	4.0001	2.0001	1.6933	1.6926	1.6926	1.6926	0.0000	1.0715	1.6926	1.0722	1.0722	0.7620	1.0723	0.7620	0.8710	
600000	1.21	4.0823	3.3255	4.0000	1.0000	0.5009	0.6644	0.2888	0.2888	0.0000	0.1942	0.2942	0.3397	0.3971	0.0342	0.3421	0.0356	0.0070	94.08	337.6788	301.4816	19.1625	7.2538	2.8154	2.3503	2.3505	2.3503	0.0000	1.8853	2.3506	2.3498	2.3502	1.1295	2.3504	1.5643	1.0696	87.35	299.9322	299.1407	4.0001	2.0001	1.7385	1.7376	1.7377	1.7376	0.0000	1.1196	1.7377	1.1206	1.1206	0.9164	1.1206	0.9165	0.8932	
700000	1.59	5.3506	4.5850	4.0000	1.0000	0.5009	0.7202	0.3181	0.3181	0.0000	0.2192	0.3181	0.3551	0.3972	0.0721	0.3552	0.0730	0.0071	97.35	349.6230	313.8860	19.1616	7.2538	2.8392	2.3724	2.3728	2.3724	0.0000	1.9432	2.3731	2.4107	2.4087	1.1784	2.4091	1.6438	1.0813	92.05	316.6159	315.8219	4.0001	2.0002	1.7718	1.7709	1.7709	1.7709	0.0000	1.1518	1.7709	1.1526	1.1525	0.9784	1.1525	0.9786	0.9080	
800000	1.89	6.4406	5.6674	4.0000	1.0000	0.5009	0.7851	0.3341	0.3341	0.0000	0.2538	0.3353	0.3882	0.4172	0.1010	0.3919	0.0999	0.0072	99.20	356.9145	319.6291	19.1620	7.2537	2.8663	2.3971	2.3973	2.3971	0.0000	2.0021	2.3977	2.4698	2.4682	1.2068	2.4684	1.6884	1.0971	94.30	316.7943	315.9956	4.0001	2.0001	1.7980	1.7970	1.7970	1.7970	0.0000	1.2562	1.7970	1.2572	1.2573	0.9946	1.2573	0.9949	0.9197	
900000	2.15	7.4651	6.6858	4.0000	1.0000	0.5009	0.8959	0.3428	0.3428	0.0000	0.2875	0.3429	0.4243	0.4434	0.1250	0.4244	0.1217	0.0072	101.10	362.6640	326.8844	19.1632	7.2534	2.8766	2.4066	2.4068	2.4066	0.0000	2.0422	2.4070	2.5081	2.5089	1.2298	2.5091	1.7213	1.0996	94.76	325.5925	324.8004	4.0001	2.0002	1.8183	1.8173	1.8173	1.8173	0.0000	1.2600	1.8173	1.2612	1.2613	0.9984	1.2613	0.9989	0.9287	
1000000	2.31	7.8114	7.0305	4.0000	1.0000	0.5009	0.8976	0.3410	0.3410	0.0000	0.3000	0.3410	0.4393	0.4603	0.1403	0.4423	0.1339	0.0073	102.26	367.5110	331.4513	19.1638	7.2532	2.8910	2.4204	2.4206	2.4203	0.0000	2.0741	2.4206	2.5430	2.5430	1.2426	2.5432	1.7471	1.1064	95.35	327.3547	326.5654	4.0001	2.0002	1.8356	1.8344	1.8344	1.8344	0.0000	1.3016	1.8345	1.3028	1.3028	0.9994	1.3028	1.0001	0.9358	
2000000	2.55	8.7530	7.9687	4.0000	1.0000	0.5010	0.9991	0.3437	0.3437	0.0000	0.3265	0.3436	0.4647	0.4835	0.1684	0.4647	0.1561	0.0078	109.48	393.6434	355.0881	19.1636	7.2534	2.9414	2.4701	2.4703	2.4701	0.0000	2.2789	2.4705	2.7498	2.7494	1.3153	2.7496	1.8611	1.1278	99.55	341.4378	340.6472	4.0001	2.0002	1.9171	1.9151	1.9151	1.9151	0.0000	1.5728	1.9152	1.5748	1.5749	0.9997	1.5749	1.0014	0.9683	
3000000	2.56	9.1471	8.3614	4.0000	1.0000	0.5010	0.9956	0.3436	0.3436	0.0000	0.3265	0.3437	0.4646	0.4834	0.1684	0.4645	0.1561	0.0078	112.11	402.2072	366.3376	19.1639	7.2535	2.9626	2.4909	2.4912	2.4909	0.0000	2.3511	2.4913	2.8236	2.8237	1.3400	2.8239	1.9005	1.1485	101.49	365.1293	364.3150	4.0000	2.0002	1.9455	1.9433	1.9433	1.9433	0.0000	1.7016	1.9434	1.7038	1.7037	0.9998	1.7037	1.0018	0.9787	
4000000	2.57	9.1662	8.3793	4.0000	1.0000	0.5010	0.9945	0.3437	0.3437	0.0000	0.3264	0.3439	0.4643	0.4833	0.1685	0.4643	0.1561	0.0086	115.59	406.7123	367.0458	19.1626	7.2536	2.9809	2.5046	2.5048	2.5046	0.0000	2.3907	2.5050	2.8621	2.8638	1.3505	2.8640	1.9205	1.1414	102.36	368.4169	367.6018	4.0000	2.0002	1.9610	1.9587	1.9588	1.9587	0.0000	1.7724	1.9588	1.7747	1.7746	0.9998	1.7747	1.0019	0.9843	
5000000	2.56	9.1648	8.3772	4.0000	1.0000	0.5010	0.9944	0.3435	0.3435	0.0000	0.3263	0.3435	0.4646	0.4834	0.1684	0.4644	0.1561	0.0078	114.07	409.6289	370.6580	19.1633	7.2534	2.9933	2.5161	2.5163	2.5161	0.0000	2.4147	2.5164	2.8866	2.8875	1.3566	2.8878	1.9318	1.1417	102.96	370.4390	369.6288	4.0000	2.0002	1.9708	1.9684	1.9684	1.9684	0.0000	1.8153	1.9685	1.8177	1.8176	0.9999	1.8177	1.0021	0.9872	
6000000	2.56	9.1707	8.3838	4.0000	1.0000	0.5010	0.9946	0.3435	0.3435	0.0000	0.3263	0.3435	0.4646	0.4835	0.1683	0.4645	0.1560	0.0078	114.53	410.2169	374.3342	19.1632	7.2535	3.0009	2.5251	2.5253	2.5251	0.0000	2.4317	2.5257	2.9044	2.9064	1.3617	2.9067	1.9414	1.1443	103.48	372.3238	371.5255	4.0000	2.0002	1.9756	1.9733	1.9734	1.9733	0.0000	1.8474	1.9734	1.8498	1.8497	0.9999	1.8497	1.0021	0.9894	
7000000	2.57	9.1690	8.3822	4.0000	1.0000	0.5010	0.9956	0.3437	0.3437	0.0000	0.3264	0.3437	0.4645	0.4834	0.1693	0.4644	0.1569	0.0078	115.21	413.4068	374.4129	19.1631	7.2535	3.0125	2.5374	2.5376	2.5374	0.0000	2.4437	2.5376	2.9167	2.9156	1.3680	2.9158	1.9445	1.1505	103.74	373.6125	372.8133	4.0000	2.0002	1.9814	1.9790	1.9790	1.9790	0.0000	1.8687	1.9791	1.8711	1.8710	0.9999	1.8711	1.0021	0.9910	
8000000	2.56	9.1639	8.3779	4.0000	1.0000	0.5010	0.9949	0.3435	0.3435	0.0000	0.3263	0.3435	0.4646	0.4835	0.1683	0.4646	0.1560	0.0078	117.71	413.3759	377.6472	19.1631	7.2535	3.0254	2.5506	2.5509	2.5506	0.0000	2.4524	2.5513	2.9261	2.9273	1.3664	2.9276	1.9514	1.1495	104.06	374.4637	373.6643	4.0000	2.0002	1.9865	1.9841	1.9841	1.9841	0.0000	1.8853	1.9842	1.8877	1.8877	1.0000	1.8877	1.0022	0.9922	
9000000	2.56	9.1570	8.3713	4.0000	1.0000	0.5010	0.9987	0.3441	0.3441	0.0000	0.3267	0.3441	0.4643	0.4834	0.1684	0.4645	0.1560	0.0078	115.55	416.6976	378.8817	19.1659	7.2597	3.0438	2.5637	2.5639	2.5637	0.0000	2.4593	2.5641	2.9316	2.9342	1.3697	2.9345	1.9549	1.1480	104.42	375.3042	374.5061	4.0000	2.0002	1.9916	1.9892	1.9892	1.9892	0.0000	1.9014	1.9892	1.9038	1.9039	1.0000	1.9039	1.0023	1.0040	
10000000	2.56	9.1582	8.3725	4.0000	1.0000	0.5010	0.9954	0.3435	0.3435	0.0000	0.3264	0.3437	0.4645	0.4565	0.1684	0.4644	0.1561	0.0078	115.55	415.2177	378.0834	19.1629	7.2535	3.0528	2.5767	2.5770	2.5767	0.0000	2.4644	2.5771	2.9376	2.9364	1.3704	2.9367	1.9543	1.1612	104.57	377.7998	375.1690	4.0030	2.0063	1.9978	1.9943	1.9943	1.9943	0.0000	1.9125	1.9943	1.9149	1.9148	1.0000	1.9148	1.0023	0.9938	
20000000	2.56	9.1549	8.3685	4.0000	1.0000	0.5010	0.9967	0.3438	0.3438	0.0000	0.3264	0.3437	0.4645	0.4566	0.1684	0.4645	0.1561	0.0078	117.98	422.5224	386.8282	19.1632	7.2534	3.2266	2.7609	2.7611	2.7609	0.0000	2.4887	2.7526	2.9640	2.9576	1.3819	2.9613	1.9700	1.1623	105.21	377.9783	377.1768	4.0000	2.0002	2.0706	2.0683	2.0683	2.0683	0.0000	1.9663	2.0727	1.9687	1.9685	1.0000	1.9685	1.0024	0.9970	
30000000	2.56	9.1565	8.3694	4.0000	1.0000	0.5010	0.9953	0.3435	0.3435	0.0000	0.3264	0.3437	0.4645	0.4566	0.1684	0.4645	0.1561	0.0078	121.70	434.0197	396.6152	19.1628	7.2535	3.3748	2.9047	2.9048	2.9047	0.0000	2.5004	2.9071	2.9739	2.9681	1.3843	2.9715	2.0116	1.1609	107.49	379.2478	378.4456	4.0000	2.0002	2.1729	2.1705	2.1705	2.1705	0.0000	1.9750	2.1705	1.9774	1.9774	1.0000	1.9774	1.0027	1.0046	
40000000	2.56	9.1562	8.3712	4.0000	1.0000	0.5010	0.9939	0.3434	0.3434	0.0000	0.3263	0.3434	0.4646	0.4567	0.1684	0.4646	0.1561	0.0078	129.32	458.9330	421.9471	19.1640	7.2574	3.4878	3.0165	3.0166	3.0165	0.0000	2.5110	3.0155	2.9857	2.9807	1.3843	2.9837	2.0963	1.1568	107.69	382.5254	380.6980	4.0017	2.0038	2.2785	2.2761	2.2762	2.2761	0.0000	1.9884	2.2762	1.9909	1.9906	1.0003	1.9907	1.0055	1.0013	
50000000	2.56	9.1638	8.3781	4.0000	1.0000	0.5010	0.9963	0.3438	0.3438	0.0000	0.3264	0.3436	0.4645	0.4836	0.1683	0.4647	0.1560	0.0078	138.15	486.2946	449.1847	19.1633	7.2570	3.5678	3.0919	3.0920	3.0919	0.0000	2.5244	3.0977	3.0002	2.9954	1.3869	2.9982	2.2015	1.1636	109.15	387.2060	385.5837	4.0013	2.0032	2.3616	2.3635	2.3636	2.3635	0.0000	1.9881	2.3592	1.9905	1.9905	1.0009	1.9906	1.0212	1.0056	
60000000	2.56	9.1558	8.3679	4.0000	1.0000	0.5010	0.9944	0.3434	0.3434	0.0000	0.3264	0.3435	0.4646	0.4834	0.1700	0.4645	0.1576	0.0078	145.74	513.9977	475.6261	19.1654	7.2619	3.6368	3.1565	3.1567	3.1565	0.0000	2.5396	3.1564	3.0139	3.0117	1.3891	3.0143	2.2933	1.1661	112.83	398.3679	396.1975	4.0022	2.0053	2.4387	2.4363	2.4363	2.4363	0.0000	2.0075	2.4364	2.0100	2.0099	1.0016	2.0100	1.0556	1.0033	
70000000	2.69	9.1580	8.3707	4.0000	1.0000	0.5010	0.9948	0.3436	0.3436	0.0000	0.3264	0.3437	0.4645	0.4835	0.1701	0.4645	0.1576	0.0078	155.10	544.8977	506.4082	19.1656	7.2631	3.6845	3.2085	3.2088	3.2085	0.0000	2.5654	3.2071	3.0398	3.0372	1.3866	3.0397	2.3865	1.1690	123.47	440.7525	438.1791	4.0028	2.0069	2.5020	2.4996	2.4996	2.4996	0.0000	2.0121	2.4996	2.0146	2.0145	1.0024	2.0146	1.2080	1.0072	
80000000	2.56	9.3037	8.4120	4.0002	1.0003	0.5010	0.9951	0.3436	0.3436	0.0000	0.3264	0.3436	0.4645	0.4835	0.1683	0.4646	0.1560	0.0098	158.05	558.8054	519.5028	19.1667	7.2667	3.7265	3.2469	3.2472	3.2469	0.0000	2.5956	3.2509	3.0713	3.0664	1.3868	3.0691	2.4429	1.1725	121.19	431.0277	428.3027	4.0031	2.0077	2.5526	2.5505	2.5505	2.5505	0.0000	2.0355	2.5506	2.0379	2.0378	1.0026	2.0379	1.1656	1.0027	
90000000	2.56	9.1569	8.3709	4.0000	1.0000	0.5010	0.9956	0.3438	0.3438	0.0000	0.3265	0.3439	0.4643	0.4834	0.1684	0.4644	0.1561	0.0078	165.87	574.3605	534.7522	19.1666	7.2677	3.7578	3.2750	3.2752	3.2750	0.0000	2.6225	3.2810	3.0975	3.0954	1.3913	3.0979	2.5036	1.1734	127.30	448.0915	445.0063	4.0037	2.0093	2.5957	2.5946	2.5946	2.5946	0.0000	2.0548	2.5819	2.0573	2.0595	1.0026	2.0595	1.2212	1.0101	
100000000	2.56	9.1565	8.3707	4.0000	1.0000	0.5010	0.9986	0.3442	0.3442	0.0000	0.3266	0.3442	0.4642	0.4832	0.1684	0.4643	0.1561	0.0078	166.58	587.6269	547.6742	19.1671	7.2696	3.7834	3.3069	3.3072	3.3069	0.0000	2.6371	3.3022	3.1121	3.1113	1.3912	3.1139	2.5408	1.1754	130.27	458.5492	455.9522	4.0029	2.0076	2.6275	2.6209	2.6209	2.6209	0.0000	2.0464	2.6287	2.0488	2.0487	1.0033	2.0488	1.2647	1.0130	


==> data/hash-sort-merge-interval-join-data-rw.txt <==
dataset    sort       index      2u         4u         index4     4u4        index9     4u9        index16    4u16       index25    4u25       index36    4u36       index4s    4u4s       index9s    4u9s       index16s   4u16s      index25s   4u25s      index36s   4u36s      Au         partition  OIP        2l         4l         Al         SM         
inc-inc    0.013      0.012      0.911      0.144      nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        1.084      0.087      0.779      nan        nan        nan        nan        
flight     0.009      0.010      0.029      0.016      nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        0.054      0.057      0.118      nan        nan        nan        nan        
web-web    0.204      0.209      267.614    49.600     nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        295.715    1.389      156.858    nan        nan        nan        nan        
big-big    0.709      0.580      1038.756   120.155    nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        1138.015   4.722      590.786    nan        nan        nan        nan        
basf       1.116      1.096      10682.333  1664.506   nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        11615.034  7.823      3143.963   nan        nan        nan        nan        


==> data/hash-sort-merge-interval-join-data-zipf.txt <==
dataset    sort       index      2u         4u         index4     4u4        index9     4u9        index16    4u16       index25    4u25       index36    4u36       index4s    4u4s       index9s    4u9s       index16s   4u16s      index25s   4u25s      index36s   4u36s      Au         partition  OIP        2l         4l         Al         SM         
{$z_0$}    2.197      1.235      0.560      0.573      nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        0.209      13.821     3.640      nan        nan        nan        nan        
{$z_1$}    2.272      1.473      0.907      0.698      nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        0.737      13.932     6.022      nan        nan        nan        nan        
{$z_2$}    2.297      1.794      3.630      1.703      nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        5.152      14.104     15.654     nan        nan        nan        nan        
{$z_3$}    2.195      1.985      85.128     17.369     nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        102.806    14.296     102.593    nan        nan        nan        nan        
{$z_4$}    2.197      2.270      894.579    154.073    nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        984.832    14.763     639.846    nan        nan        nan        nan        
{$z_5$}    2.194      2.499      10743.257  2393.010   nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        11601.913  15.396     4849.217   nan        nan        nan        nan        
{$z_6$}    2.195      2.643      149203.879 16741.668  nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        151533.818 15.624     25345.277  nan        nan        nan        nan        


==> data/ie-exp-before-join-w1e2.txt <==
dataset    sort          index         danila        lm            ie-index      ie            
1.00e3     0.00021851    0.000144888   9.5312e-05    nan           0.00106253    0.00436165    
3.16e3     0.000489294   0.000389233   0.000209733   nan           0.0023542     0.0330568     
1.00e4     0.00195462    0.00124238    0.00064349    nan           0.0066772     0.435754      
3.16e4     0.00354801    0.00337105    0.00193338    nan           0.0181974     4.59811       
1.00e5     0.0109263     0.0114908     0.0059934     nan           0.0507399     44.4331       
3.16e5     0.0380733     0.0426101     0.0203151     nan           0.178429      444.335       
1.00e6     0.131575      0.153986      0.0731871     nan           0.647308      4645.05       


==> data/ie-exp-before-join-w1e4.txt <==
dataset    sort          index         danila        lm            ie-index      ie            
1.00e3     0.000219245   0.000314299   0.000201093   nan           0.00100039    0.00666528    
3.16e3     0.000618148   0.000952836   0.000527533   nan           0.00256358    0.037398      
1.00e4     0.00267463    0.00222162    0.000890631   nan           0.00403532    0.452515      
3.16e4     0.00317771    0.00524097    0.00395091    nan           0.0124881     4.63609       
1.00e5     0.0111361     0.0183873     0.0269925     nan           0.0409051     46.9944       
3.16e5     0.038225      0.0631882     0.225009      nan           0.167288      470.163       
1.00e6     0.131359      0.217742      2.21233       nan           0.56658       4916.48       


==> data/ie-exp-before-join-w1e6.txt <==
dataset    sort          index         danila        lm            ie-index      ie            
1.00e3     0.000247063   0.000469105   0.00024547    nan           0.000561254   0.012006      
3.16e3     0.000487893   0.000979862   0.0014107     nan           0.00211924    0.0982967     
1.00e4     0.00263825    0.00383267    0.00706563    nan           0.00419956    1.03532       
3.16e4     0.00319866    0.00665957    0.0655264     nan           0.0160144     10.2256       
1.00e5     0.0108656     0.0217755     0.643324      nan           0.0439717     101.598       
3.16e5     0.0378726     0.0746606     6.34155       nan           0.189031      1013.12       
1.00e6     0.129121      0.250305      61.8198       nan           0.679333      11229.8       


==> data/ie-exp-reverse-during-w1e2.txt <==
dataset    sort          index         danila        lm            ie-index      ie
1.00e3     0.000219786   0.000145329   7.6195e-05    3.8237e-05    0.000869928   0.00464484
3.16e3     0.000790682   0.000243899   9.2589e-05    5.8995e-05    0.00145712    0.0281868
1.00e4     0.00266498    0.00229977    0.000948532   0.000567754   0.00666167    0.373825
3.16e4     0.00316023    0.00298224    0.00139194    0.00105937    0.0180793     4.3456
1.00e5     0.0110375     0.0114697     0.0054803     0.00642383    0.0537889     45.2676
3.16e5     0.0379576     0.0425647     0.0251345     0.0364777     0.229296      453.975
1.00e6     0.131058      0.153931      0.152003      0.262133      0.954637      4716.61


==> data/ie-exp-reverse-during-w1e4.txt <==
dataset    sort          index         danila        lm            ie-index      ie
1.00e3     0.000217875   0.000318205   0.000176701   0.000210253   0.00108032    0.00601986
3.16e3     0.000276847   0.000439939   0.000299016   0.000393603   0.00209156    0.032044
1.00e4     0.0026607     0.00392483    0.0017664     0.00281662    0.0044507     0.387804
3.16e4     0.00520829    0.00511022    0.0122553     0.0216421     0.0160306     4.46929
1.00e5     0.0110175     0.018169      0.110643      0.207898      0.0494053     46.3204
3.16e5     0.0426603     0.0670257     1.07458       2.02727       0.217984      465.121
1.00e6     0.130739      0.219299      10.1483       20.0158       0.882583      4854.43


==> data/ie-exp-reverse-during-w1e6.txt <==
dataset    sort          index         danila        lm            ie-index      ie            
1.00e3     0.000219966   0.000446467   0.00226275    0.00422006    0.00111544    0.0118071     
3.16e3     0.000311543   0.00154838    0.0122204     0.0152264     0.00132741    0.121132      
1.00e4     0.00243707    0.0018658     0.0716246     0.135525      0.00426308    1.26481       
3.16e4     0.00319495    0.00655069    0.70501       1.34617       0.0164282     13.2603       
1.00e5     0.0108911     0.0217155     7.05715       13.5389       0.0523337     133.23        
3.16e5     0.0376601     0.0748423     70.0049       135.18        0.24322       1337.19       
1.00e6     0.12872       0.252024      669.528       1348.83       0.924851      14311.3       


==> data/ie-exp-start-preceding-w1e2.txt <==
dataset    sort          index         danila        lm            ie-index      ie
1.00e3     0.000219479   0.000146264   8.3358e-05    4.4227e-05    0.00109608    0.00941316
3.16e3     0.000749488   0.00058015    0.000228376   0.000139536   0.00366136    0.0492379
1.00e4     0.00268983    0.00230451    0.000904058   0.000343752   0.00437511    0.457002
3.16e4     0.00456581    0.00304767    0.00126448    0.000985463   0.0176988     4.55859
1.00e5     0.0109543     0.0116821     0.0042341     0.00533913    0.0530514     45.3565
3.16e5     0.0378504     0.0426598     0.0146822     0.027701      0.23261       451.685
1.00e6     0.152136      0.181488      0.0652211     0.194791      0.754572      4647


==> data/ie-exp-start-preceding-w1e4.txt <==
dataset    sort          index         danila        lm            ie-index      ie            
1.00e3     0.00021851    0.000316735   0.000140825   0.000192219   0.00105905    0.00651893    
3.16e3     0.000277725   0.000473523   0.000486462   0.000775482   0.00323382    0.0507104     
1.00e4     0.00264296    0.00426013    0.00104436    0.00167637    0.00385547    0.473754      
3.16e4     0.00362114    0.00516419    0.0034104     0.0135648     0.0153183     4.77065       
1.00e5     0.0110243     0.0185105     0.0248681     0.126807      0.0483051     47.6236       
3.16e5     0.0426163     0.066276      0.223033      1.25711       0.215323      476.265       
1.00e6     0.138979      0.218015      2.18973       12.3329       0.644036      4886.53       


==> data/ie-exp-start-preceding-w1e6.txt <==
dataset    sort          index         danila        lm            ie-index      ie            
1.00e3     8.3718e-05    0.000169132   0.00020863    0.000970342   0.000659049   0.0226928     
3.16e3     0.00075615    0.00155207    0.00244561    0.00917961    0.00128448    0.203991      
1.00e4     0.00261817    0.00547531    0.0172403     0.0817205     0.00402886    1.97135       
3.16e4     0.00314991    0.00666301    0.151944      0.815195      0.0156148     19.8315       
1.00e5     0.0108983     0.0219783     1.52379       8.15821       0.0501096     198.762       
3.16e5     0.0425441     0.0846031     15.1354       81.464        0.189583      1979.45       
1.00e6     0.133315      0.257273      144.326       815.465       0.682241      20181         


==> data/latency.txt <==
dataset    r-avg-len     r-max-len     s-avg-len     s-max-len     latency-1-avg latency-1-max latency-2-avg latency-2-max 
flight     7782.53       86401         7782.53       86401         9045.84       84840         69525.7       84840         
inc        3.10637e+07   9.72175e+07   3.10637e+07   9.72175e+07   1.7949e+07    9.63692e+07   3.81276e+07   9.70478e+07   
web        5.95852e+07   1e+09         5.95852e+07   1e+09         1.08263e+08   9.99961e+08   1.44809e+08   9.99961e+08   
basf       197318        1.62134e+07   197318        1.62134e+07   412761        1.61634e+07   1.51951e+07   1.61634e+07   
feed       5.00714e+07   9.97561e+08   5.00714e+07   9.97561e+08   -5.31191e+06  9.15553e+08   3.5261e+06    9.15553e+08   
wi         5.95852e+07   1e+09         3.10637e+07   9.72175e+07   7.42546e+07   9.67764e+08   9.01654e+07   9.67764e+08   
fi         5.00714e+07   9.97561e+08   3.10637e+07   9.72175e+07   1.00251e+08   9.65325e+08   1.22643e+08   9.65325e+08   


==> data/normal-vs-inlined.txt <==
run	cpp-n	cpp-i	java-n	java-i
1	0.1235	0.1201	0.9758	0.8612
2	0.1155	0.1131	0.5903	0.5036
3	0.1153	0.1128	0.5043	0.4466
4	0.1156	0.1136	0.5555	0.4772
5	0.1162	0.1128	0.6318	0.4447
6	0.1154	0.1126	0.6371	0.4321
7	0.1160	0.1127	0.6609	0.4570
8	0.1158	0.1127	0.5815	0.4645
9	0.1157	0.1126	0.5915	0.5420
10	0.1159	0.1125	0.5744	0.5085
11	0.1154	0.1129	0.5705	0.5097
12	0.1158	0.1125	0.5709	0.5113
13	0.1153	0.1127	0.5705	0.5118
14	0.1152	0.1129	0.6565	0.5548
15	0.1160	0.1138	0.5709	0.5094
16	0.1164	0.1131	0.5692	0.5118
17	0.1149	0.1127	0.5702	0.5131
18	0.1157	0.1127	0.5708	0.5151
19	0.1155	0.1126	0.5785	0.5275


==> data/rw-before-join.txt <==
dataset    sort          index         danila        lm            
flight     0.00632944    0.0104894     0.0303138     0.157712      
inc        0.00553492    0.0099878     0.350513      1.69048       
web        0.106744      0.189297      56.4355       288.89        
basf       0.565635      0.879739      1421.55       8170.85       
feed       0.243559      0.446691      396.335       2097.01       
wi         0.0556946     0.09893       4.76628       84.788        
fi         0.129536      0.238087      9.90139       638.694       


==> data/rw-left-overlap.txt <==
dataset    sort          index         danila        lm            
flight     0.00630075    0.0103127     0.0936152     0.216288      
inc        0.00614339    0.0110449     0.620656      2.4095        
web        0.106883      0.190443      151.926       444.238       
basf       0.563992      0.879073      3867.95       9803.49       
feed       0.243922      0.449315      517.93        1434.05       
wi         0.0575962     0.104142      13.2472       146.62        
fi         0.130059      0.247807      12.5932       505.9         


==> data/rw-reverse-during.txt <==
dataset    sort          index         danila        lm            
flight     0.00629653    0.0103381     0.0880104     0.200399      
inc        0.00547693    0.0101501     0.624005      2.26722       
web        0.107069      0.190734      210.514       435.491       
basf       0.571867      0.892265      4511.8        10012.2       
feed       0.242788      0.449834      1068.51       1727.81       
wi         0.0575753     0.11424       23.6916       152.033       
fi         0.124919      0.246103      23.4455       515.152       


==> data/rw-start-preceding.txt <==
dataset    sort          index         danila        lm            
flight     0.00645722    0.0108966     0.028186      0.127427      
inc        0.006109      0.010914      0.208284      1.89577       
web        0.106609      0.190385      63.8895       415.909       
basf       0.571439      0.890361      1173.1        7962.18       
feed       0.242624      0.449508      230.124       1631.24       
wi         0.056241      0.101475      5.41286       141.815       
fi         0.137452      0.253533      5.43567       504.764       

